AgentDoG2: An Efficient Alignment Framework for Emergent Risk in Long-Horizon Agent Tasks

Recent large language model (LLM) agents exhibit promising capabilities on complex long-horizon tasks yet introduce more challenging and covert safety risks. In this work, we propose an efficient framework for characterizing, evaluating, and mitigating these risks in long-horizon agent tasks. Specifically, we update the agentic safety taxonomy to accommodate emergent risks from long-horizon execution scenarios with ATBench-Pro. We further develop ManipulationArena and introduce goal manipulation attack methods, which frequently occur in long-horizon agent tasks. To identify these risks more efficiently, we train AgentDoG2, AgentDoG-Jev, and AgentDoG-Step (0.8B, 2B, 4B, 8B, and 9B parameters) for trajectory- and step-level safety evaluation, outperforming closed-source models (\emph{e.g.,} GPT-6.1-Sol) with almost 100x speedup compared to AgentDoG1.5. Finally, we explore a preliminary safe agentic recursive self-improvement method with AgentDoG for auto-alignment. Extensive experimental results indicate that the AgentDoG2 family and the proposed attack method achieve state-of-the-art performance in diverse and complex long-horizon agentic scenarios. All models and datasets are openly released.

==> TEMPLATE_README.txt <==
AgentDoG 2.0 LaTeX Template

编译入口：main.tex。
本地编译：tectonic main.tex（自动处理目录所需的多轮编译）。
也可以上传整个文件夹到 Overleaf，以 main.tex 为主文件编译。

正文已替换为新的 8 节框架，目录展示至三级标题。
第 6 节暂定 AgentDoG-Duet；6.1.2 中的 XXX 待具体方法名称确定后替换。
Writing / Review 分工位于各节源码注释，不显示在 PDF 中。
名称宏集中定义在 main.tex：\agentdog、\agentdogstep、\agentdogjev、\agentdogduet。
\reporttitle 统一控制封面、页眉和 PDF 元数据标题；\toolAG 仍为 \agentdog 的兼容别名。
ATBench 系列名称宏保留；旧的 Pre-Reply、Qwen Guard、Llama Guard 名称宏已移除。
将各处 \mbox{} 替换为正文即可；它仅用于在空模板中保留一行空白。
摘要和附录均为空；附录入口及参考文献输出暂时注释，填充时按 main.tex 注释启用。

保留了原有排版宏、样式文件、logo、参考文献库和未引用的图片资源。
页眉与封面标题已更新为 AgentDoG 2.0: Technical Report。
原有 1.5 的 Hugging Face 地址已改为待填的 Models and Datasets 文本，避免指向旧版本。
旧版正文、旧版作者贡献列表、旧版摘要注释及旧版附录内容均已移除。

